Low-rank tensor structure preservation in fractional operators by means of exponential sums

The use of fractional differential equations is a key tool in modeling non-local phenomena. Often, an efficient scheme for solving a linear system involving the discretization of a fractional operator is evaluating the matrix function $x = \mathcal A^{-\alpha} c$, where $\mathcal A$ is a discretization of the classical Laplacian, and $\alpha$ a fractional exponent between $0$ and $1$. In this work, we derive an exponential sum approximation for $f(z) =z^{-\alpha}$ that is accurate over $[1, \infty)$ and allows to efficiently approximate the action of bounded and unbounded operators of this kind on tensors stored in a variety of low-rank formats (CP, TT, Tucker). The results are relevant from a theoretical perspective as well, as they predict the low-rank approximability of the solutions of these linear systems in low-rank tensor formats.

==> example1_0.250000.dat <==
3	0.14984	3.6082	0.45594
5	0.14701	2.4287	0.32932
6	0.20393	2.0539	0.25657
8	0.17309	1.5252	0.20788
9	0.14864	1.3329	0.1727
11	0.1289	1.0395	0.14605
12	0.11271	0.92577	0.12518
13	0.099237	0.82843	0.10845
15	0.087899	0.67148	0.09478
16	0.078267	0.60773	0.083438
17	0.070014	0.55172	0.073913
19	0.062885	0.45845	0.065829
20	0.056693	0.41944	0.058907
21	0.051282	0.38459	0.052935
23	0.046525	0.32528	0.047747
24	0.042329	0.29997	0.043214
25	0.03861	0.27709	0.039231
26	0.035302	0.25636	0.035716
28	0.032345	0.22039	0.032599
29	0.029698	0.20476	0.029825
30	0.02732	0.19048	0.027347
32	0.025176	0.16541	0.025126
33	0.02324	0.1544	0.02313
34	0.021486	0.14427	0.02133
35	0.019895	0.13494	0.019703
37	0.018447	0.11838	0.018229
38	0.017128	0.11103	0.01689
39	0.015923	0.10422	0.015671
40	0.014821	0.097908	0.01456
41	0.013811	0.092049	0.013544
43	0.012883	0.081543	0.012614
44	0.012031	0.076829	0.011762
45	0.011246	0.072437	0.010979
46	0.010523	0.06834	0.010259
48	0.009855	0.060942	0.0095953
49	0.0092377	0.057601	0.0089833
50	0.0086665	0.054474	0.0084179
51	0.0081373	0.051545	0.007895
52	0.0076464	0.0488	0.0074109
54	0.0071904	0.04381	0.006962
55	0.0067667	0.04154	0.0065453
56	0.0063724	0.039407	0.0061583
57	0.0060052	0.037401	0.0057982
58	0.005663	0.035513	0.0054631
60	0.0053435	0.032062	0.0051508
61	0.0050453	0.030483	0.0048595
62	0.0047666	0.028994	0.0045875
63	0.0045059	0.027589	0.0043334
64	0.0042618	0.026262	0.0040958
66	0.0040332	0.023825	0.0038735
67	0.0038188	0.022705	0.0036652
68	0.0036178	0.021645	0.00347
69	0.003429	0.020642	0.003287
70	0.0032517	0.019692	0.0031152
71	0.003085	0.018792	0.0029538
73	0.0029282	0.017131	0.0028021
74	0.0027806	0.016364	0.0026595
75	0.0026417	0.015636	0.0025253
76	0.0025107	0.014945	0.0023989
77	0.0023873	0.014289	0.0022798
79	0.0022708	0.013073	0.0021676
80	0.0021609	0.01251	0.0020617
81	0.0020571	0.011974	0.0019618
82	0.0019591	0.011464	0.0018674
83	0.0018664	0.010979	0.0017783
84	0.0017787	0.010517	0.0016941
86	0.0016958	0.0096585	0.0016144
87	0.0016173	0.0092592	0.0015391
88	0.0015429	0.0088785	0.0014678
89	0.0014725	0.0085155	0.0014002
90	0.0014057	0.0081693	0.0013363
91	0.0013424	0.0078389	0.0012756
93	0.0012823	0.0072226	0.0012181
94	0.0012253	0.0069352	0.0011636
95	0.0011712	0.0066606	0.0011118
96	0.0011199	0.0063983	0.0010627
97	0.001071	0.0061475	0.001016
98	0.0010246	0.0059078	0.00097171
100	0.0009805	0.0054594	0.00092959
101	0.00093853	0.0052497	0.00088953
102	0.0008986	0.005049	0.00085144
103	0.0008606	0.0048569	0.0008152
104	0.00082442	0.004673	0.0007807
105	0.00078996	0.0044969	0.00074786
106	0.00075713	0.0043282	0.00071659
108	0.00072584	0.0040118	0.00068679
109	0.00069601	0.0038633	0.00065839
110	0.00066757	0.003721	0.00063133
111	0.00064044	0.0035846	0.00060551
112	0.00061455	0.0034537	0.00058089
113	0.00058984	0.0033282	0.0005574
115	0.00056625	0.0030922	0.00053498
116	0.00054372	0.0029812	0.00051358
117	0.0005222	0.0028747	0.00049314
118	0.00050164	0.0027724	0.00047362
119	0.00048199	0.0026742	0.00045496
120	0.0004632	0.0025798	0.00043713
121	0.00044524	0.0024892	0.00042009
123	0.00042805	0.0023183	0.00040379
124	0.00041161	0.0022378	0.0003882
125	0.00039588	0.0021604	0.00037329
126	0.00038083	0.002086	0.00035902
127	0.00036641	0.0020144	0.00034536
128	0.00035261	0.0019456	0.00033228
129	0.00033938	0.0018793	0.00031976
131	0.00032671	0.0017542	0.00030777
132	0.00031457	0.0016952	0.00029628
133	0.00030294	0.0016383	0.00028526
134	0.00029178	0.0015836	0.00027471
135	0.00028108	0.0015308	0.00026459
136	0.00027083	0.0014801	0.00025489
137	0.00026098	0.0014311	0.00024558
139	0.00025154	0.0013386	0.00023666
140	0.00024248	0.0012948	0.00022809
141	0.00023378	0.0012526	0.00021987
142	0.00022543	0.0012119	0.00021198
143	0.00021741	0.0011727	0.00020441
144	0.00020971	0.0011349	0.00019714
145	0.00020231	0.0010984	0.00019015
147	0.0001952	0.0010293	0.00018344
148	0.00018837	0.00099655	0.000177
149	0.0001818	0.00096495	0.0001708
150	0.00017549	0.00093445	0.00016485
151	0.00016943	0.00090501	0.00015912
152	0.00016359	0.00087659	0.00015362
153	0.00015798	0.00084915	0.00014833
154	0.00015258	0.00082266	0.00014324
156	0.00014738	0.00077237	0.00013834
157	0.00014239	0.0007485	0.00013363
158	0.00013757	0.00072544	0.0001291
159	0.00013294	0.00070316	0.00012474
160	0.00012849	0.00068163	0.00012054
161	0.00012419	0.00066083	0.0001165
162	0.00012006	0.00064072	0.0001126
164	0.00011608	0.00060249	0.00010885
165	0.00011224	0.00058433	0.00010524
166	0.00010854	0.00056676	0.00010176
167	0.00010498	0.00054977	9.8413e-05
168	0.00010155	0.00053334	9.5183e-05
169	9.824e-05	0.00051745	9.207e-05
170	9.505e-05	0.00050207	8.907e-05
171	9.1974e-05	0.0004872	8.6178e-05
173	8.9008e-05	0.00045888	8.3389e-05
174	8.6148e-05	0.0004454	8.07e-05
175	8.3388e-05	0.00043235	7.8106e-05
176	8.0727e-05	0.00041972	7.5604e-05
177	7.8158e-05	0.0004075	7.319e-05
178	7.568e-05	0.00039566	7.0862e-05
179	7.3288e-05	0.0003842	6.8615e-05
180	7.098e-05	0.0003731	6.6446e-05
182	6.8751e-05	0.00035195	6.4353e-05
183	6.6599e-05	0.00034186	6.2332e-05
184	6.4522e-05	0.0003321	6.0381e-05
185	6.2515e-05	0.00032263	5.8497e-05
186	6.0577e-05	0.00031346	5.6678e-05
187	5.8705e-05	0.00030458	5.4921e-05
188	5.6897e-05	0.00029597	5.3223e-05
189	5.515e-05	0.00028762	5.1584e-05
191	5.3461e-05	0.00027169	5e-05
192	5.183e-05	0.00026409	4.8469e-05
193	5.0253e-05	0.00025672	4.699e-05
194	4.8728e-05	0.00024957	4.556e-05
195	4.7255e-05	0.00024264	4.4178e-05
196	4.583e-05	0.00023592	4.2841e-05
197	4.4452e-05	0.00022941	4.155e-05
198	4.312e-05	0.00022308	4.03e-05
200	4.1831e-05	0.000211	3.9092e-05
201	4.0585e-05	0.00020523	3.7924e-05
202	3.9379e-05	0.00019963	3.6794e-05
203	3.8212e-05	0.0001942	3.5701e-05
204	3.7083e-05	0.00018893	3.4643e-05
205	3.5991e-05	0.00018381	3.362e-05
206	3.4934e-05	0.00017884	3.2629e-05
207	3.3911e-05	0.00017402	3.1671e-05
208	3.2921e-05	0.00016934	3.0743e-05
210	3.1962e-05	0.00016039	2.9845e-05
211	3.1033e-05	0.0001561	2.8976e-05
212	3.0135e-05	0.00015194	2.8134e-05
213	2.9264e-05	0.00014791	2.7319e-05
214	2.8421e-05	0.00014398	2.653e-05
215	2.7605e-05	0.00014017	2.5766e-05
216	2.6814e-05	0.00013647	2.5026e-05
217	2.6048e-05	0.00013288	2.4309e-05
219	2.5306e-05	0.000126	2.3614e-05
220	2.4586e-05	0.0001227	2.2941e-05
221	2.3889e-05	0.0001195	2.2289e-05
222	2.3214e-05	0.00011639	2.1658e-05
223	2.256e-05	0.00011336	2.1045e-05
224	2.1925e-05	0.00011042	2.0452e-05
225	2.131e-05	0.00010757	1.9877e-05
226	2.0714e-05	0.00010479	1.9319e-05
227	2.0136e-05	0.00010209	1.8779e-05
229	1.9575e-05	9.6916e-05	1.8254e-05
230	1.9032e-05	9.4436e-05	1.7746e-05
231	1.8505e-05	9.2025e-05	1.7254e-05
232	1.7994e-05	8.968e-05	1.6776e-05
233	1.7498e-05	8.74e-05	1.6312e-05
234	1.7017e-05	8.5183e-05	1.5863e-05
235	1.655e-05	8.3026e-05	1.5427e-05
236	1.6098e-05	8.0928e-05	1.5004e-05
237	1.5658e-05	7.8888e-05	1.4593e-05
239	1.5232e-05	7.4972e-05	1.4195e-05
240	1.4819e-05	7.3094e-05	1.3809e-05
241	1.4417e-05	7.1266e-05	1.3434e-05
242	1.4028e-05	6.9488e-05	1.307e-05
243	1.365e-05	6.7757e-05	1.2717e-05
244	1.3282e-05	6.6074e-05	1.2374e-05
245	1.2926e-05	6.4435e-05	1.2041e-05
246	1.258e-05	6.284e-05	1.1718e-05
247	1.2244e-05	6.1288e-05	1.1405e-05
249	1.1918e-05	5.8306e-05	1.11e-05
250	1.1601e-05	5.6874e-05	1.0804e-05
251	1.1294e-05	5.5481e-05	1.0517e-05
252	1.0995e-05	5.4124e-05	1.0238e-05
253	1.0705e-05	5.2802e-05	9.9673e-06
254	1.0423e-05	5.1516e-05	9.7042e-06
255	1.0149e-05	5.0263e-05	9.4487e-06
256	9.8828e-06	4.9044e-05	9.2004e-06
257	9.6243e-06	4.7856e-05	8.9592e-06
259	9.3731e-06	4.5572e-05	8.7248e-06
260	9.1291e-06	4.4474e-05	8.4971e-06
261	8.8919e-06	4.3405e-05	8.2758e-06
262	8.6614e-06	4.2364e-05	8.0608e-06
263	8.4373e-06	4.135e-05	7.8518e-06
264	8.2195e-06	4.0361e-05	7.6487e-06
265	8.0078e-06	3.9398e-05	7.4513e-06
266	7.802e-06	3.846e-05	7.2594e-06
267	7.602e-06	3.7546e-05	7.0728e-06
269	7.4074e-06	3.5787e-05	6.8914e-06
270	7.2183e-06	3.4941e-05	6.7151e-06
271	7.0344e-06	3.4117e-05	6.5436e-06
272	6.8555e-06	3.3313e-05	6.3769e-06
273	6.6816e-06	3.253e-05	6.2148e-06
274	6.5125e-06	3.1767e-05	6.0571e-06
275	6.3479e-06	3.1023e-05	5.9037e-06
276	6.1879e-06	3.0298e-05	5.7546e-06
277	6.0322e-06	2.959e-05	5.6095e-06
278	5.8808e-06	2.8901e-05	5.4684e-06
280	5.7334e-06	2.7574e-05	5.3311e-06
281	5.5901e-06	2.6934e-05	5.1975e-06
282	5.4506e-06	2.6311e-05	5.0675e-06
283	5.3148e-06	2.5704e-05	4.9411e-06
284	5.1828e-06	2.5111e-05	4.818e-06
285	5.0542e-06	2.4533e-05	4.6983e-06
286	4.9291e-06	2.397e-05	4.5818e-06
287	4.8074e-06	2.342e-05	4.4684e-06
288	4.6889e-06	2.2884e-05	4.358e-06
290	4.5735e-06	2.1851e-05	4.2505e-06
291	4.4612e-06	2.1353e-05	4.146e-06
292	4.3519e-06	2.0867e-05	4.0442e-06
293	4.2454e-06	2.0394e-05	3.9451e-06
294	4.1418e-06	1.9932e-05	3.8486e-06
295	4.0409e-06	1.9481e-05	3.7546e-06
296	3.9426e-06	1.9041e-05	3.6632e-06
297	3.847e-06	1.8611e-05	3.5741e-06
298	3.7538e-06	1.8192e-05	3.4873e-06
299	3.663e-06	1.7784e-05	3.4029e-06
301	3.5747e-06	1.6995e-05	3.3206e-06
302	3.4886e-06	1.6615e-05	3.2405e-06
303	3.4047e-06	1.6244e-05	3.1624e-06
304	3.323e-06	1.5882e-05	3.0864e-06
305	3.2435e-06	1.5529e-05	3.0124e-06
306	3.1659e-06	1.5184e-05	2.9402e-06
307	3.0904e-06	1.4847e-05	2.87e-06
308	3.0168e-06	1.4518e-05	2.8015e-06
309	2.9451e-06	1.4197e-05	2.7348e-06
310	2.8753e-06	1.3884e-05	2.6698e-06
312	2.8072e-06	1.3279e-05	2.6064e-06
313	2.7408e-06	1.2987e-05	2.5447e-06
314	2.6761e-06	1.2702e-05	2.4846e-06
315	2.6131e-06	1.2424e-05	2.426e-06
316	2.5517e-06	1.2153e-05	2.3688e-06
317	2.4918e-06	1.1887e-05	2.3131e-06
318	2.4335e-06	1.1628e-05	2.2589e-06
319	2.3766e-06	1.1375e-05	2.2059e-06
320	2.3211e-06	1.1128e-05	2.1544e-06
321	2.267e-06	1.0886e-05	2.1041e-06
323	2.2143e-06	1.042e-05	2.0551e-06
324	2.1629e-06	1.0195e-05	2.0073e-06
325	2.1128e-06	9.9753e-06	1.9607e-06
326	2.0639e-06	9.7605e-06	1.9152e-06
327	2.0162e-06	9.5507e-06	1.8709e-06
328	1.9697e-06	9.3457e-06	1.8277e-06
329	1.9244e-06	9.1454e-06	1.7856e-06
330	1.8802e-06	8.9496e-06	1.7445e-06
331	1.8371e-06	8.7584e-06	1.7044e-06
332	1.795e-06	8.5715e-06	1.6653e-06
334	1.754e-06	8.2104e-06	1.6272e-06
335	1.714e-06	8.036e-06	1.59e-06
336	1.675e-06	7.8656e-06	1.5537e-06
337	1.6369e-06	7.699e-06	1.5183e-06
338	1.5997e-06	7.5361e-06	1.4838e-06
339	1.5635e-06	7.377e-06	1.4501e-06
340	1.5281e-06	7.2214e-06	1.4173e-06
341	1.4936e-06	7.0694e-06	1.3852e-06
342	1.4599e-06	6.9207e-06	1.3539e-06
343	1.427e-06	6.7754e-06	1.3234e-06
344	1.395e-06	6.6334e-06	1.2936e-06
346	1.3637e-06	6.3587e-06	1.2645e-06
347	1.3331e-06	6.226e-06	1.2362e-06
348	1.3033e-06	6.0962e-06	1.2085e-06
349	1.2742e-06	5.9693e-06	1.1815e-06
350	1.2458e-06	5.8452e-06	1.1551e-06
351	1.2181e-06	5.7239e-06	1.1293e-06
352	1.191e-06	5.6053e-06	1.1042e-06
353	1.1646e-06	5.4892e-06	1.0797e-06
354	1.1388e-06	5.3758e-06	1.0557e-06
355	1.1136e-06	5.2648e-06	1.0323e-06
357	1.0891e-06	5.0502e-06	1.0095e-06
358	1.0651e-06	4.9463e-06	9.8723e-07
359	1.0416e-06	4.8448e-06	9.6547e-07
360	1.0187e-06	4.7455e-06	9.4423e-07
361	9.964e-07	4.6484e-06	9.2348e-07
362	9.7458e-07	4.5533e-06	9.0323e-07
363	9.5327e-07	4.4604e-06	8.8345e-07
364	9.3246e-07	4.3695e-06	8.6413e-07
365	9.1213e-07	4.2805e-06	8.4526e-07
366	8.9228e-07	4.1935e-06	8.2684e-07
367	8.7289e-07	4.1083e-06	8.0884e-07
369	8.5395e-07	3.9435e-06	7.9127e-07
370	8.3545e-07	3.8638e-06	7.741e-07
371	8.1738e-07	3.7857e-06	7.5733e-07
372	7.9973e-07	3.7094e-06	7.4095e-07
373	7.8248e-07	3.6347e-06	7.2495e-07
374	7.6564e-07	3.5616e-06	7.0931e-07
375	7.4918e-07	3.49e-06	6.9404e-07
376	7.331e-07	3.42e-06	6.7912e-07
377	7.1738e-07	3.3515e-06	6.6454e-07
378	7.0203e-07	3.2844e-06	6.503e-07
380	6.8703e-07	3.1546e-06	6.3638e-07
381	6.7237e-07	3.0917e-06	6.2278e-07
382	6.5804e-07	3.0302e-06	6.0949e-07
383	6.4405e-07	2.9699e-06	5.9651e-07
384	6.3036e-07	2.911e-06	5.8382e-07
385	6.1699e-07	2.8532e-06	5.7142e-07
386	6.0393e-07	2.7967e-06	5.593e-07
387	5.9115e-07	2.7414e-06	5.4745e-07
388	5.7867e-07	2.6873e-06	5.3587e-07
389	5.6647e-07	2.6343e-06	5.2456e-07
390	5.5454e-07	2.5824e-06	5.1349e-07
392	5.4288e-07	2.4818e-06	5.0268e-07
393	5.3148e-07	2.4331e-06	4.9211e-07
394	5.2034e-07	2.3854e-06	4.8178e-07
395	5.0945e-07	2.3387e-06	4.7168e-07
396	4.988e-07	2.293e-06	4.618e-07
397	4.8838e-07	2.2482e-06	4.5215e-07
398	4.782e-07	2.2044e-06	4.4271e-07
399	4.6825e-07	2.1614e-06	4.3348e-07
400	4.5852e-07	2.1194e-06	4.2446e-07
401	4.49e-07	2.0782e-06	4.1564e-07


==> example1_0.500000.dat <==
3	0.06707	9.5591	0.32932
4	0.14647	7.0985	0.20788
6	0.11232	4.3086	0.14605
8	0.08811	2.8285	0.10845
9	0.071184	2.3377	0.083438
11	0.05743	1.6446	0.065829
12	0.047641	1.3961	0.052935
14	0.039292	1.0257	0.043214
15	0.033187	0.88649	0.035716
17	0.027858	0.67146	0.029825
18	0.023842	0.58798	0.025126
20	0.020303	0.45568	0.02133
21	0.017556	0.40307	0.018229
23	0.015129	0.31806	0.015671
24	0.013192	0.28363	0.013544
26	0.01148	0.22712	0.011762
27	0.010082	0.20389	0.010259
28	0.0088976	0.1834	0.0089833
30	0.0078173	0.14922	0.007895
31	0.0069346	0.13494	0.006962
33	0.0061365	0.11088	0.0061583
34	0.0054692	0.10074	0.0054631
35	0.0048906	0.091649	0.0048595
37	0.0043583	0.076159	0.0043334
38	0.0039117	0.069556	0.0038735
39	0.0035208	0.063601	0.00347
41	0.0031565	0.053356	0.0031152
42	0.0028497	0.048949	0.0028021
44	0.0025671	0.041322	0.0025253
45	0.0023243	0.038021	0.0022798
46	0.0021087	0.035016	0.0020617
48	0.0019088	0.029778	0.0018674
49	0.001736	0.027496	0.0016941
50	0.0015817	0.025409	0.0015391
52	0.0014379	0.021749	0.0014002
53	0.0013129	0.020144	0.0012756
54	0.0012006	0.018671	0.0011636
56	0.0010956	0.016074	0.0010627
57	0.0010038	0.014929	0.00097171
58	0.00092097	0.013875	0.00088953
60	0.00084334	0.012007	0.0008152
61	0.00077506	0.011179	0.00074786
62	0.00071317	0.010415	0.00068679
64	0.00065512	0.0090549	0.00063133
65	0.00060373	0.0084499	0.00058089
66	0.00055698	0.0078896	0.00053498
68	0.00051311	0.0068884	0.00049314
69	0.00047404	0.0064413	0.00045496
70	0.00043838	0.0060262	0.00042009
72	0.00040491	0.005282	0.0003882
73	0.00037493	0.0049485	0.00035902
74	0.00034748	0.0046381	0.00033228
76	0.00032172	0.0040798	0.00030777
77	0.00029853	0.0038288	0.00028526
78	0.00027722	0.0035947	0.00026459
80	0.00025724	0.0031724	0.00024558
81	0.00023915	0.002982	0.00022809
82	0.0002225	0.0028041	0.00021198
84	0.00020688	0.0024822	0.00019714
85	0.00019267	0.0023367	0.00018344
86	0.00017956	0.0022005	0.0001708
87	0.00016746	0.0020729	0.00015912
89	0.00015605	0.0018415	0.00014833
90	0.00014566	0.0017365	0.00013834
91	0.00013605	0.001638	0.0001291
93	0.000127	0.0014589	0.00012054
94	0.00011873	0.0013775	0.0001126
95	0.00011106	0.001301	0.00010524
97	0.00010384	0.0011615	9.8413e-05
98	9.7213e-05	0.001098	9.207e-05
99	9.1056e-05	0.0010383	8.6178e-05
100	8.5332e-05	0.00098203	8.07e-05
102	7.9929e-05	0.00087928	7.5604e-05
103	7.4963e-05	0.00083235	7.0862e-05
104	7.0339e-05	0.00078813	6.6446e-05
106	6.5978e-05	0.00070716	6.2332e-05
107	6.1955e-05	0.00067011	5.8497e-05
108	5.8202e-05	0.00063516	5.4921e-05
109	5.4701e-05	0.00060219	5.1584e-05
111	5.139e-05	0.00054167	4.8469e-05
112	4.8332e-05	0.00051392	4.556e-05
113	4.5474e-05	0.0004877	4.2841e-05
115	4.2775e-05	0.00043952	4.03e-05
116	4.0272e-05	0.00041738	3.7924e-05
117	3.7931e-05	0.00039645	3.5701e-05
118	3.5739e-05	0.00037665	3.362e-05
120	3.3665e-05	0.00034019	3.1671e-05
121	3.1739e-05	0.0003234	2.9845e-05
122	2.9934e-05	0.00030751	2.8134e-05
123	2.8242e-05	0.00029246	2.653e-05
125	2.6637e-05	0.0002647	2.5026e-05
126	2.5146e-05	0.0002519	2.3614e-05
127	2.3746e-05	0.00023976	2.2289e-05
129	2.242e-05	0.00021734	2.1045e-05
130	2.1183e-05	0.00020699	1.9877e-05
131	2.0021e-05	0.00019717	1.8779e-05
132	1.8929e-05	0.00018785	1.7746e-05
134	1.7893e-05	0.0001706	1.6776e-05
135	1.6926e-05	0.00016262	1.5863e-05
136	1.6015e-05	0.00015504	1.5004e-05
137	1.5158e-05	0.00014785	1.4195e-05
139	1.4345e-05	0.00013451	1.3434e-05
140	1.3584e-05	0.00012833	1.2717e-05
141	1.2867e-05	0.00012246	1.2041e-05
143	1.2187e-05	0.00011156	1.1405e-05
144	1.1549e-05	0.0001065	1.0804e-05
145	1.0948e-05	0.0001017	1.0238e-05
146	1.038e-05	9.712e-05	9.7042e-06
148	9.8414e-06	8.8618e-05	9.2004e-06
149	9.3356e-06	8.467e-05	8.7248e-06
150	8.858e-06	8.091e-05	8.2758e-06
151	8.4069e-06	7.7329e-05	7.8518e-06
153	7.9781e-06	7.0667e-05	7.4513e-06
154	7.575e-06	6.7569e-05	7.0728e-06
155	7.1941e-06	6.4617e-05	6.7151e-06
156	6.8339e-06	6.1802e-05	6.3769e-06
158	6.4912e-06	5.6559e-05	6.0571e-06
159	6.1687e-06	5.4119e-05	5.7546e-06
160	5.8635e-06	5.179e-05	5.4684e-06
161	5.5747e-06	4.9569e-05	5.1975e-06
163	5.2997e-06	4.5427e-05	4.9411e-06
164	5.0406e-06	4.3496e-05	4.6983e-06
165	4.7952e-06	4.1653e-05	4.4684e-06
166	4.5627e-06	3.9893e-05	4.2505e-06
168	4.3413e-06	3.6607e-05	4.0442e-06
169	4.1323e-06	3.5074e-05	3.8486e-06
170	3.9342e-06	3.3609e-05	3.6632e-06
171	3.7464e-06	3.221e-05	3.4873e-06
173	3.5673e-06	2.9594e-05	3.3206e-06
174	3.3982e-06	2.8372e-05	3.1624e-06
175	3.2377e-06	2.7204e-05	3.0124e-06
176	3.0854e-06	2.6088e-05	2.87e-06
178	2.9402e-06	2.3998e-05	2.7348e-06
179	2.8028e-06	2.3021e-05	2.6064e-06
180	2.6723e-06	2.2086e-05	2.4846e-06
181	2.5484e-06	2.1192e-05	2.3688e-06
183	2.4302e-06	1.9517e-05	2.2589e-06
184	2.3183e-06	1.8733e-05	2.1544e-06
185	2.2119e-06	1.7982e-05	2.0551e-06
186	2.1107e-06	1.7264e-05	1.9607e-06
188	2.0142e-06	1.5917e-05	1.8709e-06
189	1.9227e-06	1.5286e-05	1.7856e-06
190	1.8357e-06	1.4682e-05	1.7044e-06
191	1.7529e-06	1.4103e-05	1.6272e-06
193	1.6738e-06	1.3016e-05	1.5537e-06
194	1.5988e-06	1.2507e-05	1.4838e-06
195	1.5274e-06	1.2019e-05	1.4173e-06
196	1.4594e-06	1.1551e-05	1.3539e-06
198	1.3944e-06	1.0672e-05	1.2936e-06
199	1.3328e-06	1.0259e-05	1.2362e-06
200	1.274e-06	9.8638e-06	1.1815e-06
201	1.218e-06	9.4844e-06	1.1293e-06
203	1.1645e-06	8.7714e-06	1.0797e-06
204	1.1137e-06	8.4365e-06	1.0323e-06
205	1.0652e-06	8.1151e-06	9.8723e-07
206	1.019e-06	7.8068e-06	9.4423e-07
208	9.7477e-07	7.2268e-06	9.0323e-07
209	9.3273e-07	6.9541e-06	8.6413e-07
210	8.9262e-07	6.6923e-06	8.2684e-07
211	8.5436e-07	6.441e-06	7.9127e-07
213	8.1777e-07	5.9679e-06	7.5733e-07
214	7.8292e-07	5.7453e-06	7.2495e-07
215	7.4966e-07	5.5316e-06	6.9404e-07
216	7.1791e-07	5.3262e-06	6.6454e-07
217	6.876e-07	5.1289e-06	6.3638e-07
219	6.5858e-07	4.7572e-06	6.0949e-07
220	6.3093e-07	4.5822e-06	5.8382e-07
221	6.0452e-07	4.414e-06	5.593e-07
222	5.7929e-07	4.2523e-06	5.3587e-07
224	5.5513e-07	3.9475e-06	5.1349e-07
225	5.3209e-07	3.8039e-06	4.9211e-07
226	5.1007e-07	3.6658e-06	4.7168e-07
227	4.8903e-07	3.533e-06	4.5215e-07
229	4.6886e-07	3.2824e-06	4.3348e-07
230	4.4962e-07	3.1643e-06	4.1564e-07
231	4.3122e-07	3.0506e-06	3.9857e-07
232	4.1362e-07	2.9413e-06	3.8225e-07
233	3.9679e-07	2.8361e-06	3.6665e-07
235	3.8066e-07	2.6374e-06	3.5172e-07
236	3.6525e-07	2.5437e-06	3.3744e-07
237	3.505e-07	2.4535e-06	3.2377e-07
238	3.3639e-07	2.3666e-06	3.107e-07
240	3.2286e-07	2.2026e-06	2.9819e-07
241	3.0993e-07	2.1251e-06	2.8621e-07
242	2.9755e-07	2.0505e-06	2.7474e-07
243	2.857e-07	1.9786e-06	2.6376e-07
245	2.7433e-07	1.8428e-06	2.5325e-07
246	2.6346e-07	1.7787e-06	2.4319e-07
247	2.5305e-07	1.7168e-06	2.3355e-07
248	2.4307e-07	1.6573e-06	2.2431e-07
249	2.3351e-07	1.5999e-06	2.1547e-07
251	2.2434e-07	1.4914e-06	2.0699e-07
252	2.1556e-07	1.4401e-06	1.9887e-07
253	2.0715e-07	1.3906e-06	1.9108e-07
254	1.9909e-07	1.3429e-06	1.8362e-07
256	1.9135e-07	1.2527e-06	1.7647e-07
257	1.8393e-07	1.21e-06	1.6962e-07
258	1.7683e-07	1.1688e-06	1.6305e-07
259	1.7001e-07	1.1292e-06	1.5675e-07
261	1.6347e-07	1.054e-06	1.507e-07
262	1.572e-07	1.0184e-06	1.4491e-07
263	1.5118e-07	9.841e-07	1.3935e-07
264	1.4541e-07	9.51e-07	1.3401e-07
265	1.3987e-07	9.1907e-07	1.289e-07
267	1.3455e-07	8.5856e-07	1.2399e-07
268	1.2945e-07	8.299e-07	1.1927e-07
269	1.2456e-07	8.0224e-07	1.1475e-07
270	1.1986e-07	7.7556e-07	1.1041e-07
272	1.1534e-07	7.2496e-07	1.0625e-07
273	1.1101e-07	7.0097e-07	1.0225e-07
274	1.0686e-07	6.7782e-07	9.8407e-08
275	1.0286e-07	6.5548e-07	9.472e-08
276	9.9027e-08	6.3391e-07	9.118e-08
278	9.5339e-08	5.9299e-07	8.7779e-08
279	9.1801e-08	5.7358e-07	8.4513e-08
280	8.8401e-08	5.5484e-07	8.1375e-08
281	8.5135e-08	5.3674e-07	7.8361e-08
283	8.1993e-08	5.0239e-07	7.5465e-08
284	7.8977e-08	4.8609e-07	7.2682e-08
285	7.6079e-08	4.7034e-07	7.0008e-08
286	7.3293e-08	4.5514e-07	6.7438e-08
287	7.0615e-08	4.4044e-07	6.4968e-08
289	6.8038e-08	4.1254e-07	6.2594e-08
290	6.5563e-08	3.9929e-07	6.0311e-08
291	6.3183e-08	3.8649e-07	5.8117e-08
292	6.0894e-08	3.7412e-07	5.6007e-08
293	5.8694e-08	3.6217e-07	5.3978e-08
295	5.6575e-08	3.3945e-07	5.2026e-08
296	5.4539e-08	3.2866e-07	5.015e-08
297	5.258e-08	3.1823e-07	4.8344e-08
298	5.0696e-08	3.0815e-07	4.6608e-08
300	4.8882e-08	2.8898e-07	4.4937e-08
301	4.7137e-08	2.7986e-07	4.333e-08
302	4.5459e-08	2.7105e-07	4.1784e-08
303	4.3843e-08	2.6254e-07	4.0295e-08
304	4.2289e-08	2.543e-07	3.8863e-08
306	4.0791e-08	2.3863e-07	3.7485e-08
307	3.935e-08	2.3118e-07	3.6158e-08
308	3.7963e-08	2.2397e-07	3.4881e-08
309	3.6628e-08	2.17e-07	3.3651e-08
311	3.5342e-08	2.0373e-07	3.2468e-08
312	3.4104e-08	1.9742e-07	3.1328e-08
313	3.2911e-08	1.9132e-07	3.023e-08
314	3.1763e-08	1.8541e-07	2.9173e-08
315	3.0657e-08	1.7969e-07	2.8155e-08
317	2.9591e-08	1.6881e-07	2.7175e-08
318	2.8565e-08	1.6363e-07	2.623e-08
319	2.7576e-08	1.5862e-07	2.5321e-08
320	2.6624e-08	1.5376e-07	2.4444e-08
321	2.5706e-08	1.4907e-07	2.36e-08
323	2.4821e-08	1.4012e-07	2.2786e-08
324	2.3969e-08	1.3586e-07	2.2002e-08
325	2.3147e-08	1.3173e-07	2.1246e-08
326	2.2355e-08	1.2774e-07	2.0518e-08
328	2.1592e-08	1.2013e-07	1.9816e-08
329	2.0856e-08	1.1651e-07	1.9139e-08
330	2.0146e-08	1.13e-07	1.8487e-08
331	1.9462e-08	1.096e-07	1.7858e-08
332	1.8803e-08	1.063e-07	1.7252e-08
334	1.8167e-08	1.0003e-07	1.6667e-08
335	1.7554e-08	9.7034e-08	1.6103e-08
336	1.6962e-08	9.4136e-08	1.556e-08
337	1.6392e-08	9.1329e-08	1.5035e-08
338	1.5841e-08	8.8609e-08	1.453e-08
340	1.531e-08	8.3422e-08	1.4042e-08
341	1.4798e-08	8.0948e-08	1.3571e-08
342	1.4304e-08	7.8552e-08	1.3117e-08
343	1.3828e-08	7.623e-08	1.2679e-08
344	1.3368e-08	7.3979e-08	1.2257e-08
346	1.2924e-08	6.9685e-08	1.1849e-08
347	1.2496e-08	6.7637e-08	1.1456e-08
348	1.2082e-08	6.5652e-08	1.1076e-08
349	1.1683e-08	6.3727e-08	1.071e-08
350	1.1298e-08	6.1862e-08	1.0356e-08
352	1.0926e-08	5.8301e-08	1.0015e-08
353	1.0567e-08	5.6602e-08	9.6851e-09
354	1.0221e-08	5.4954e-08	9.367e-09
355	9.8865e-09	5.3357e-08	9.0598e-09
357	9.5633e-09	5.0307e-08	8.7633e-09
358	9.2514e-09	4.8851e-08	8.477e-09
359	8.9503e-09	4.7438e-08	8.2005e-09
360	8.6594e-09	4.6069e-08	7.9335e-09
361	8.3785e-09	4.4741e-08	7.6756e-09
363	8.107e-09	4.2204e-08	7.4266e-09
364	7.8449e-09	4.0992e-08	7.1861e-09
365	7.5917e-09	3.9817e-08	6.9537e-09
366	7.3471e-09	3.8677e-08	6.7292e-09
367	7.1108e-09	3.7571e-08	6.5124e-09
369	6.8824e-09	3.5458e-08	6.3029e-09
370	6.6617e-09	3.4448e-08	6.1005e-09
371	6.4486e-09	3.3468e-08	5.9049e-09
372	6.2425e-09	3.2518e-08	5.716e-09
373	6.0434e-09	3.1595e-08	5.5333e-09
375	5.8509e-09	2.9832e-08	5.3568e-09
376	5.665e-09	2.8989e-08	5.1862e-09
377	5.4852e-09	2.8171e-08	5.0214e-09
378	5.3114e-09	2.7377e-08	4.862e-09
379	5.1434e-09	2.6607e-08	4.708e-09
381	4.9809e-09	2.5133e-08	4.559e-09
382	4.8239e-09	2.4429e-08	4.415e-09
383	4.6721e-09	2.3745e-08	4.2758e-09
384	4.5252e-09	2.3081e-08	4.1412e-09
385	4.3833e-09	2.2436e-08	4.0111e-09
387	4.2459e-09	2.1203e-08	3.8853e-09
388	4.1132e-09	2.0613e-08	3.7635e-09
389	3.9847e-09	2.004e-08	3.6458e-09
390	3.8605e-09	1.9484e-08	3.532e-09
391	3.7404e-09	1.8944e-08	3.4219e-09
393	3.6241e-09	1.7911e-08	3.3154e-09
394	3.5117e-09	1.7416e-08	3.2124e-09
395	3.4029e-09	1.6936e-08	3.1127e-09
396	3.2977e-09	1.647e-08	3.0163e-09
397	3.1959e-09	1.6017e-08	2.923e-09
399	3.0973e-09	1.5149e-08	2.8327e-09
400	3.002e-09	1.4734e-08	2.7454e-09
401	2.9097e-09	1.4331e-08	2.6609e-09
402	2.8204e-09	1.3939e-08	2.5791e-09
403	2.734e-09	1.3559e-08	2.5e-09
405	2.6504e-09	1.283e-08	2.4234e-09
406	2.5694e-09	1.2481e-08	2.3492e-09
407	2.4911e-09	1.2142e-08	2.2775e-09
408	2.4152e-09	1.1812e-08	2.208e-09
409	2.3418e-09	1.1492e-08	2.1408e-09
411	2.2707e-09	1.0879e-08	2.0757e-09
412	2.2018e-09	1.0585e-08	2.0127e-09
413	2.1352e-09	1.0299e-08	1.9517e-09
414	2.0707e-09	1.0022e-08	1.8926e-09
415	2.0082e-09	9.7521e-09	1.8354e-09
417	1.9477e-09	9.2353e-09	1.78e-09
418	1.8891e-09	8.9876e-09	1.7264e-09
419	1.8323e-09	8.7469e-09	1.6744e-09
420	1.7774e-09	8.5129e-09	1.6241e-09
421	1.7241e-09	8.2855e-09	1.5754e-09
423	1.6726e-09	7.8494e-09	1.5282e-09
424	1.6226e-09	7.6404e-09	1.4825e-09
425	1.5742e-09	7.4372e-09	1.4382e-09
426	1.5273e-09	7.2396e-09	1.3953e-09
427	1.4819e-09	7.0475e-09	1.3538e-09
429	1.4379e-09	6.6791e-09	1.3135e-09
430	1.3953e-09	6.5025e-09	1.2745e-09
431	1.354e-09	6.3308e-09	1.2368e-09
432	1.314e-09	6.1638e-09	1.2001e-09
433	1.2752e-09	6.0014e-09	1.1647e-09
435	1.2376e-09	5.6898e-09	1.1303e-09
436	1.2012e-09	5.5404e-09	1.097e-09
437	1.1659e-09	5.395e-09	1.0647e-09
438	1.1316e-09	5.2537e-09	1.0334e-09
439	1.0985e-09	5.1162e-09	1.003e-09
441	1.0663e-09	4.8523e-09	9.7364e-10
442	1.0351e-09	4.7257e-09	9.4515e-10


==> example1_0.750000.dat <==
3	0.03516	328.11	0.25657
5	0.038144	165.29	0.14605
7	0.03244	94.67	0.09478
9	0.026319	58.469	0.065829
10	0.04003	46.887	0.047747
12	0.030406	31.098	0.035716
14	0.023558	21.319	0.027347
16	0.018556	15.001	0.02133
18	0.01482	10.784	0.01689
20	0.011977	7.8922	0.013544
21	0.010027	6.7913	0.010979
23	0.0082067	5.0811	0.0089833
25	0.0067801	3.8489	0.0074109
27	0.0056467	2.9475	0.0061583
28	0.0048229	2.5889	0.0051508
30	0.0040519	2.0109	0.0043334
32	0.0034267	1.575	0.0036652
34	0.0029146	1.2429	0.0031152
35	0.0025237	1.1069	0.0026595
37	0.0021607	0.88237	0.0022798
39	0.0018588	0.70763	0.0019618
40	0.0016244	0.63504	0.0016941
42	0.001405	0.51349	0.0014678
44	0.0012202	0.41728	0.0012756
46	0.0010635	0.34069	0.0011118
47	0.00093721	0.30834	0.00097171
49	0.00082047	0.25337	0.00085144
51	0.0007205	0.20903	0.00074786
52	0.00063877	0.19012	0.00065839
54	0.00056308	0.15772	0.00058089
56	0.00049767	0.13129	0.00051358
57	0.00044351	0.11993	0.00045496
59	0.00039331	0.10031	0.00040379
61	0.00034959	0.084152	0.00035902
62	0.00031295	0.077161	0.00031976
64	0.000279	0.065007	0.00028526
66	0.00024923	0.054914	0.00025489
67	0.000224	0.050519	0.00022809
69	0.00020063	0.042836	0.00020441
71	0.00018001	0.036408	0.00018344
72	0.00016237	0.033594	0.00016485
74	0.00014604	0.028649	0.00014833
76	0.00013155	0.024485	0.00013363
77	0.00011904	0.022653	0.00012054
79	0.00010747	0.019419	0.00010885
81	9.7158e-05	0.016679	9.8413e-05
82	8.8177e-05	0.015469	8.907e-05
84	7.9875e-05	0.013323	8.07e-05
86	7.2445e-05	0.011495	7.319e-05
87	6.5926e-05	0.010685	6.6446e-05
89	5.9903e-05	0.0092423	6.0381e-05
91	5.4491e-05	0.0080076	5.4921e-05
92	4.9711e-05	0.007458	5e-05
94	4.5296e-05	0.0064768	4.556e-05
96	4.1315e-05	0.005633	4.155e-05
97	3.7778e-05	0.0052562	3.7924e-05
99	3.4512e-05	0.0045813	3.4643e-05
100	3.1607e-05	0.0042794	3.1671e-05
102	2.8917e-05	0.0037376	2.8976e-05
104	2.6479e-05	0.0032687	2.653e-05
105	2.43e-05	0.0030583	2.4309e-05
107	2.2283e-05	0.0026798	2.2289e-05
109	2.0449e-05	0.002351	2.0452e-05
110	1.8802e-05	0.002203	1.8779e-05
112	1.7277e-05	0.0019362	1.7254e-05
113	1.5906e-05	0.0018159	1.5863e-05
115	1.4634e-05	0.0015987	1.4593e-05
117	1.3473e-05	0.001409	1.3434e-05
118	1.2425e-05	0.0013233	1.2374e-05
120	1.1453e-05	0.0011681	1.1405e-05
122	1.0563e-05	0.0010323	1.0517e-05
123	9.7573e-06	0.00097073	9.7042e-06
125	9.0096e-06	0.0008591	8.9592e-06
126	8.3311e-06	0.00080849	8.2758e-06
128	7.7007e-06	0.00071656	7.6487e-06
130	7.1222e-06	0.00063567	7.0728e-06
131	6.5954e-06	0.00059893	6.5436e-06
133	6.106e-06	0.00053205	6.0571e-06
134	5.6599e-06	0.00050163	5.6095e-06
136	5.2449e-06	0.00044621	5.1975e-06
138	4.8629e-06	0.00039725	4.818e-06
139	4.5136e-06	0.00037494	4.4684e-06
141	4.1886e-06	0.00033422	4.146e-06
142	3.8913e-06	0.00031564	3.8486e-06
144	3.6143e-06	0.0002817	3.5741e-06
146	3.3586e-06	0.00025161	3.3206e-06
147	3.124e-06	0.00023786	3.0864e-06
149	2.9053e-06	0.0002127	2.87e-06
150	2.7046e-06	0.00020119	2.6698e-06
152	2.5174e-06	0.0001801	2.4846e-06
154	2.3441e-06	0.00016135	2.3131e-06
155	2.1846e-06	0.00015276	2.1544e-06
157	2.0358e-06	0.00013699	2.0073e-06
158	1.8987e-06	0.00012976	1.8709e-06
160	1.7707e-06	0.00011649	1.7445e-06
162	1.6519e-06	0.00010465	1.6272e-06
163	1.5423e-06	9.9213e-05	1.5183e-06
165	1.4399e-06	8.9215e-05	1.4173e-06
166	1.3452e-06	8.462e-05	1.3234e-06
168	1.2568e-06	7.6165e-05	1.2362e-06
170	1.1746e-06	6.8598e-05	1.1551e-06
171	1.0984e-06	6.5116e-05	1.0797e-06
173	1.0272e-06	5.8701e-05	1.0095e-06
174	9.6129e-07	5.5746e-05	9.4423e-07
176	8.9956e-07	5.0299e-05	8.8345e-07
178	8.4208e-07	4.541e-05	8.2684e-07
179	7.8873e-07	4.3156e-05	7.741e-07
181	7.3878e-07	3.8995e-05	7.2495e-07
182	6.9239e-07	3.7075e-05	6.7912e-07
184	6.4892e-07	3.3528e-05	6.3638e-07
185	6.0853e-07	3.189e-05	5.9651e-07
187	5.7066e-07	2.8863e-05	5.593e-07
189	5.3531e-07	2.6137e-05	5.2456e-07
190	5.0241e-07	2.4877e-05	4.9211e-07
192	4.7154e-07	2.2545e-05	4.618e-07
193	4.428e-07	2.1466e-05	4.3348e-07
195	4.1583e-07	1.9469e-05	4.0701e-07
197	3.9061e-07	1.7666e-05	3.8225e-07
198	3.6708e-07	1.6831e-05	3.591e-07
200	3.45e-07	1.5284e-05	3.3744e-07
201	3.2438e-07	1.4567e-05	3.1716e-07
203	3.0502e-07	1.3238e-05	2.9819e-07
204	2.8694e-07	1.2621e-05	2.8041e-07
206	2.6995e-07	1.1477e-05	2.6376e-07
208	2.5403e-07	1.0442e-05	2.4817e-07
209	2.3914e-07	9.9613e-06	2.3355e-07
211	2.2515e-07	9.0688e-06	2.1984e-07
212	2.1205e-07	8.6544e-06	2.0699e-07
214	1.9973e-07	7.8842e-06	1.9493e-07
215	1.8821e-07	7.5264e-06	1.8362e-07
217	1.7735e-07	6.861e-06	1.7301e-07
219	1.6717e-07	6.2571e-06	1.6305e-07
220	1.5762e-07	5.9763e-06	1.5369e-07
222	1.4863e-07	5.4537e-06	1.4491e-07
223	1.4021e-07	5.2106e-06	1.3665e-07
225	1.3227e-07	4.7579e-06	1.289e-07
226	1.2483e-07	4.5472e-06	1.2161e-07
228	1.1781e-07	4.1546e-06	1.1475e-07
230	1.1121e-07	3.7975e-06	1.0831e-07
231	1.0501e-07	3.6311e-06	1.0225e-07
233	9.9174e-08	3.3208e-06	9.6545e-08
234	9.3686e-08	3.1763e-06	9.118e-08
236	8.851e-08	2.9066e-06	8.6129e-08
237	8.3646e-08	2.7808e-06	8.1375e-08
239	7.9056e-08	2.5461e-06	7.6899e-08
241	7.4733e-08	2.3321e-06	7.2682e-08
242	7.0666e-08	2.2322e-06	6.8711e-08
244	6.6827e-08	2.0456e-06	6.4968e-08
245	6.3214e-08	1.9586e-06	6.1441e-08
247	5.9802e-08	1.7959e-06	5.8117e-08
248	5.659e-08	1.7199e-06	5.4982e-08
250	5.3555e-08	1.5778e-06	5.2026e-08
251	5.0697e-08	1.5114e-06	4.9238e-08
253	4.7995e-08	1.3873e-06	4.6608e-08
255	4.5446e-08	1.2738e-06	4.4126e-08
256	4.3043e-08	1.2207e-06	4.1784e-08
258	4.0771e-08	1.1214e-06	3.9573e-08
259	3.8628e-08	1.075e-06	3.7485e-08
261	3.6601e-08	9.8801e-07	3.5513e-08
262	3.4689e-08	9.4731e-07	3.3651e-08
264	3.288e-08	8.7109e-07	3.1892e-08
265	3.1173e-08	8.3541e-07	3.023e-08
267	2.9557e-08	7.6856e-07	2.866e-08
269	2.803e-08	7.0727e-07	2.7175e-08
270	2.6587e-08	6.7857e-07	2.5771e-08
272	2.5221e-08	6.2475e-07	2.4444e-08
273	2.3931e-08	5.9953e-07	2.3189e-08
275	2.2709e-08	5.5223e-07	2.2002e-08
276	2.1553e-08	5.3006e-07	2.0879e-08
278	2.0459e-08	4.8846e-07	1.9816e-08
279	1.9424e-08	4.6895e-07	1.881e-08
281	1.8443e-08	4.3233e-07	1.7858e-08
283	1.7515e-08	3.9869e-07	1.6957e-08
284	1.6636e-08	3.8291e-07	1.6103e-08
286	1.5803e-08	3.5326e-07	1.5295e-08
287	1.5015e-08	3.3935e-07	1.453e-08
289	1.4267e-08	3.1321e-07	1.3804e-08
290	1.3559e-08	3.0093e-07	1.3117e-08
292	1.2888e-08	2.7787e-07	1.2466e-08
293	1.2252e-08	2.6703e-07	1.1849e-08
295	1.1649e-08	2.4667e-07	1.1264e-08
297	1.1076e-08	2.2791e-07	1.071e-08
298	1.0534e-08	2.191e-07	1.0184e-08
300	1.002e-08	2.0253e-07	9.6851e-09
301	9.5316e-09	1.9473e-07	9.212e-09
303	9.0684e-09	1.8007e-07	8.7633e-09
304	8.6291e-09	1.7318e-07	8.3375e-09
306	8.2119e-09	1.602e-07	7.9335e-09
307	7.8161e-09	1.5409e-07	7.55e-09
309	7.4402e-09	1.426e-07	7.1861e-09
310	7.0835e-09	1.3719e-07	6.8405e-09
312	6.7445e-09	1.2701e-07	6.5124e-09
314	6.4226e-09	1.1761e-07	6.2008e-09
315	6.1169e-09	1.1318e-07	5.9049e-09
317	5.8264e-09	1.0484e-07	5.6239e-09
318	5.5505e-09	1.0092e-07	5.3568e-09
320	5.2882e-09	9.3516e-08	5.1031e-09
321	5.0391e-09	9.003e-08	4.862e-09
323	4.8021e-09	8.3457e-08	4.6329e-09
324	4.577e-09	8.036e-08	4.415e-09
326	4.3628e-09	7.4519e-08	4.208e-09
327	4.1592e-09	7.1766e-08	4.0111e-09
329	3.9655e-09	6.6573e-08	3.8239e-09
331	3.7813e-09	6.177e-08	3.6458e-09
332	3.6061e-09	5.9505e-08	3.4765e-09
334	3.4394e-09	5.523e-08	3.3154e-09
335	3.2808e-09	5.3214e-08	3.1621e-09
337	3.1298e-09	4.9408e-08	3.0163e-09
338	2.9861e-09	4.7612e-08	2.8775e-09
340	2.8494e-09	4.4221e-08	2.7454e-09
341	2.7192e-09	4.2621e-08	2.6197e-09
343	2.5952e-09	3.9598e-08	2.5e-09
344	2.4772e-09	3.8171e-08	2.386e-09
346	2.3648e-09	3.5476e-08	2.2775e-09
347	2.2577e-09	3.4203e-08	2.1741e-09
349	2.1557e-09	3.1797e-08	2.0757e-09
351	2.0585e-09	2.9567e-08	1.9819e-09
352	1.966e-09	2.8514e-08	1.8926e-09
354	1.8777e-09	2.6522e-08	1.8075e-09
355	1.7937e-09	2.5581e-08	1.7264e-09
357	1.7136e-09	2.3802e-08	1.6491e-09
358	1.6372e-09	2.2961e-08	1.5754e-09
360	1.5644e-09	2.137e-08	1.5052e-09
361	1.4949e-09	2.0618e-08	1.4382e-09
363	1.4287e-09	1.9195e-08	1.3744e-09
364	1.3656e-09	1.8523e-08	1.3135e-09
366	1.3054e-09	1.725e-08	1.2555e-09
367	1.248e-09	1.6648e-08	1.2001e-09
369	1.1932e-09	1.5508e-08	1.1473e-09
370	1.1409e-09	1.4969e-08	1.097e-09
372	1.091e-09	1.3948e-08	1.0489e-09
374	1.0434e-09	1.2999e-08	1.003e-09
375	9.9799e-10	1.255e-08	9.5928e-10
377	9.5463e-10	1.17e-08	9.1752e-10
378	9.1325e-10	1.1298e-08	8.7766e-10
380	8.7373e-10	1.0535e-08	8.3961e-10
381	8.3601e-10	1.0174e-08	8.0328e-10
383	7.9999e-10	9.49e-09	7.686e-10
384	7.656e-10	9.1661e-09	7.3548e-10
386	7.3274e-10	8.5521e-09	7.0386e-10
387	7.0136e-10	8.2613e-09	6.7365e-10
389	6.7139e-10	7.71e-09	6.4481e-10
390	6.4275e-10	7.4488e-09	6.1725e-10
392	6.1539e-10	6.9536e-09	5.9092e-10
393	5.8925e-10	6.7189e-09	5.6577e-10
395	5.6427e-10	6.2739e-09	5.4173e-10
396	5.404e-10	6.0629e-09	5.1876e-10
398	5.1757e-10	5.6628e-09	4.9681e-10
400	4.9576e-10	5.29e-09	4.7583e-10
401	4.7491e-10	5.1132e-09	4.5578e-10
403	4.5497e-10	4.7778e-09	4.3661e-10
404	4.359e-10	4.6187e-09	4.1828e-10
406	4.1767e-10	4.3168e-09	4.0075e-10
407	4.0024e-10	4.1736e-09	3.8399e-10
409	3.8357e-10	3.9018e-09	3.6796e-10
410	3.6762e-10	3.7728e-09	3.5263e-10
412	3.5236e-10	3.528e-09	3.3797e-10
413	3.3777e-10	3.4118e-09	3.2394e-10
415	3.238e-10	3.1912e-09	3.1053e-10
416	3.1044e-10	3.0864e-09	2.9769e-10
418	2.9765e-10	2.8875e-09	2.854e-10
419	2.8542e-10	2.7931e-09	2.7365e-10
421	2.7371e-10	2.6137e-09	2.624e-10
422	2.625e-10	2.5285e-09	2.5163e-10
424	2.5176e-10	2.3667e-09	2.4132e-10
425	2.4149e-10	2.2898e-09	2.3146e-10
427	2.3165e-10	2.1438e-09	2.2201e-10
428	2.2223e-10	2.0744e-09	2.1297e-10
430	2.1321e-10	1.9425e-09	2.0431e-10
432	2.0458e-10	1.8193e-09	1.9602e-10
433	1.963e-10	1.7608e-09	1.8808e-10
435	1.8838e-10	1.6495e-09	1.8047e-10
436	1.8079e-10	1.5966e-09	1.7318e-10
438	1.7352e-10	1.496e-09	1.6621e-10
439	1.6655e-10	1.4482e-09	1.5952e-10
441	1.5988e-10	1.3573e-09	1.5312e-10
442	1.5348e-10	1.314e-09	1.4698e-10
444	1.4735e-10	1.2318e-09	1.411e-10
445	1.4148e-10	1.1927e-09	1.3546e-10
447	1.3585e-10	1.1183e-09	1.3006e-10
448	1.3045e-10	1.0829e-09	1.2489e-10
450	1.2527e-10	1.0156e-09	1.1993e-10
451	1.2032e-10	9.8353e-10	1.1517e-10
453	1.1556e-10	9.2257e-10	1.1061e-10
454	1.11e-10	8.9357e-10	1.0624e-10
456	1.0663e-10	8.3836e-10	1.0205e-10
457	1.0244e-10	8.1209e-10	9.8027e-11
459	9.8416e-11	7.6208e-10	9.4172e-11
460	9.456e-11	7.3828e-10	9.0476e-11
462	9.086e-11	6.9295e-10	8.693e-11
463	8.7311e-11	6.7138e-10	8.3529e-11
465	8.3907e-11	6.3029e-10	8.0267e-11
466	8.0641e-11	6.1073e-10	7.7137e-11
468	7.7508e-11	5.7347e-10	7.4135e-11
470	7.4499e-11	5.3855e-10	7.1254e-11
471	7.1615e-11	5.2193e-10	6.849e-11
473	6.8845e-11	4.9025e-10	6.5837e-11
474	6.6189e-11	4.7516e-10	6.3291e-11
476	6.3637e-11	4.4641e-10	6.0848e-11
477	6.1189e-11	4.3272e-10	5.8503e-11
479	5.884e-11	4.0661e-10	5.6252e-11
480	5.6582e-11	3.9418e-10	5.4091e-11
482	5.4416e-11	3.7047e-10	5.2016e-11
483	5.2335e-11	3.5917e-10	5.0025e-11
485	5.0338e-11	3.3764e-10	4.8112e-11
486	4.8419e-11	3.2737e-10	4.6276e-11
488	4.6577e-11	3.078e-10	4.4513e-11
489	4.481e-11	2.9848e-10	4.2819e-11
491	4.3109e-11	2.8068e-10	4.1193e-11
492	4.1477e-11	2.722e-10	3.963e-11
494	3.9908e-11	2.5603e-10	3.813e-11
495	3.8403e-11	2.4831e-10	3.6688e-11
497	3.6955e-11	2.336e-10	3.5303e-11
498	3.5564e-11	2.2659e-10	3.3973e-11
500	3.4229e-11	2.132e-10	3.2695e-11
501	3.2944e-11	2.0681e-10	3.1466e-11
503	3.1712e-11	1.9463e-10	3.0286e-11
504	3.0525e-11	1.8882e-10	2.9152e-11
506	2.9385e-11	1.7773e-10	2.8062e-11
507	2.829e-11	1.7244e-10	2.7014e-11
509	2.7237e-11	1.6234e-10	2.6007e-11
510	2.6224e-11	1.5752e-10	2.5039e-11
512	2.5253e-11	1.4832e-10	2.4108e-11
513	2.4316e-11	1.4393e-10	2.3213e-11
515	2.3416e-11	1.3555e-10	2.2353e-11
516	2.2551e-11	1.3155e-10	2.1526e-11
518	2.1719e-11	1.2391e-10	2.0731e-11
519	2.092e-11	1.2026e-10	1.9966e-11
521	2.0151e-11	1.133e-10	1.9231e-11
522	1.941e-11	1.0997e-10	1.8524e-11
524	1.8698e-11	1.0362e-10	1.7843e-11
525	1.8015e-11	1.0059e-10	1.7189e-11
527	1.7355e-11	9.4796e-11	1.656e-11
528	1.6721e-11	9.203e-11	1.5954e-11
530	1.6112e-11	8.6744e-11	1.5372e-11
531	1.5526e-11	8.422e-11	1.4811e-11
533	1.4961e-11	7.9397e-11	1.4272e-11
535	1.4418e-11	7.4858e-11	1.3754e-11
536	1.3896e-11	7.2689e-11	1.3254e-11
538	1.3394e-11	6.8545e-11	1.2774e-11
539	1.2909e-11	6.6565e-11	1.2312e-11
541	1.2443e-11	6.278e-11	1.1867e-11
542	1.1995e-11	6.0972e-11	1.1439e-11
544	1.1563e-11	5.7514e-11	1.1026e-11
545	1.1148e-11	5.5862e-11	1.063e-11
547	1.0748e-11	5.2703e-11	1.0248e-11
548	1.0364e-11	5.1193e-11	9.88e-12
550	9.9921e-12	4.8305e-11	9.526e-12
551	9.6358e-12	4.6925e-11	9.1852e-12
553	9.2909e-12	4.4285e-11	8.857e-12


==> exp_tensor_d=3_n=128.dat <==
10	0.11864	0.35593
20	0.039544	0.096877
30	0.016899	0.035692
40	0.0075239	0.015381
50	0.0037298	0.0073266
60	0.0021443	0.0037473
70	0.0012011	0.0020227
80	0.00070284	0.0011395
90	0.00040111	0.00066468
100	0.00025108	0.00039921
110	0.000161	0.00024582
120	0.00010539	0.00015467
130	6.6864e-05	9.9177e-05
140	4.5366e-05	6.4671e-05
150	3.1214e-05	4.2809e-05
160	2.0808e-05	2.8723e-05
170	1.4684e-05	1.9511e-05
180	1.0469e-05	1.3402e-05
190	7.236e-06	9.3017e-06
200	5.2585e-06	6.5173e-06
210	3.707e-06	4.6066e-06
220	2.7379e-06	3.2828e-06
230	1.9629e-06	2.3573e-06
240	1.4186e-06	1.7049e-06
250	1.0696e-06	1.2413e-06


==> gamma1.dat <==
0	0.41251	1
0.030303	0.41109	1
0.060606	0.40893	1
0.090909	0.40599	1
0.12121	0.40223	1
0.15152	0.39763	1
0.18182	0.39215	1
0.21212	0.38578	1
0.24242	0.3785	1
0.27273	0.3703	1
0.30303	0.36117	1
0.33333	0.35114	1
0.36364	0.34021	1
0.39394	0.32843	1
0.42424	0.31582	1
0.45455	0.30245	1
0.48485	0.28838	1
0.51515	0.27369	0.99675
0.54545	0.25847	0.98851
0.57576	0.24283	0.9777
0.60606	0.22688	0.96404
0.63636	0.21074	0.94728
0.66667	0.19455	0.92719
0.69697	0.17843	0.90362
0.72727	0.16251	0.87645
0.75758	0.14695	0.84563
0.78788	0.13185	0.81122
0.81818	0.11735	0.77334
0.84848	0.10355	0.73223
0.87879	0.090562	0.68822
0.90909	0.078452	0.64173
0.93939	0.067287	0.5933
0.9697	0.057109	0.54352
1	0.04794	0.49307
1.0303	0.039781	0.44265
1.0606	0.032612	0.39298
1.0909	0.026397	0.34479
1.1212	0.021083	0.29873
1.1515	0.016606	0.25541
1.1818	0.01289	0.21533
1.2121	0.0098533	0.17886
1.2424	0.0074128	0.14627
1.2727	0.0054844	0.11766
1.303	0.0039876	0.093032
1.3333	0.002847	0.072233
1.3636	0.0019944	0.055028
1.3939	0.0013698	0.041093
1.4242	0.00092162	0.030055
1.4545	0.00060691	0.021507
1.4848	0.00039085	0.015045
1.5152	0.00024592	0.010277
1.5455	0.00015104	0.0068489
1.5758	9.0473e-05	0.0044482
1.6061	5.2799e-05	0.0028126
1.6364	2.9991e-05	0.0017296
1.6667	1.6564e-05	0.0010332
1.697	8.8862e-06	0.00059898
1.7273	4.6258e-06	0.00033658
1.7576	2.3339e-06	0.00018312
1.7879	1.1401e-06	9.6348e-05
1.8182	5.3865e-07	4.8966e-05
1.8485	2.4582e-07	2.4009e-05
1.8788	1.0824e-07	1.1343e-05
1.9091	4.5933e-08	5.1579e-06
1.9394	1.8761e-08	2.2542e-06
1.9697	7.3666e-09	9.4575e-07
2	2.7771e-09	3.8039e-07
2.0303	1.0039e-09	1.4648e-07
2.0606	3.4751e-10	5.3933e-08
2.0909	1.1504e-10	1.8961e-08
2.1212	3.6373e-11	6.3559e-09
2.1515	1.0967e-11	2.0287e-09
2.1818	3.1495e-12	6.1566e-10
2.2121	8.6012e-13	1.7739e-10
2.2424	2.2307e-13	4.8456e-11
2.2727	5.4856e-14	1.253e-11
2.303	1.2773e-14	3.0625e-12
2.3333	2.8115e-15	7.0642e-13
2.3636	5.8415e-16	1.5355e-13
2.3939	1.1439e-16	3.14e-14
2.4242	2.1076e-17	6.0316e-15
2.4545	3.648e-18	1.0866e-15
2.4848	5.9221e-19	1.8328e-16
2.5152	9.002e-20	2.8896e-17
2.5455	1.2791e-20	4.2516e-18
2.5758	1.6961e-21	5.8277e-19
2.6061	2.0951e-22	7.4291e-20
2.6364	2.4067e-23	8.7927e-21
2.6667	2.5665e-24	9.6447e-22
2.697	2.5363e-25	9.7875e-23
2.7273	2.3183e-26	9.1725e-24
2.7576	1.9566e-27	7.9242e-25
2.7879	1.5218e-28	6.2991e-26
2.8182	1.0888e-29	4.5989e-27
2.8485	7.1519e-31	3.078e-28
2.8788	4.3051e-32	1.8849e-29
2.9091	2.3701e-33	1.0541e-30
2.9394	1.191e-34	5.3735e-32
2.9697	5.4526e-36	2.4918e-33
3	2.2695e-37	1.0491e-34


==> gamma2.dat <==
0	0.31586	1
0.030303	0.31399	0.99935
0.060606	0.31182	0.99741
0.090909	0.30934	0.99417
0.12121	0.30654	0.98966
0.15152	0.30345	0.9839
0.18182	0.30005	0.9769
0.21212	0.29635	0.96868
0.24242	0.29236	0.9593
0.27273	0.28808	0.94876
0.30303	0.28353	0.93713
0.33333	0.27871	0.92444
0.36364	0.27363	0.91074
0.39394	0.26831	0.89607
0.42424	0.26275	0.8805
0.45455	0.25698	0.86407
0.48485	0.251	0.84686
0.51515	0.24483	0.82536
0.54545	0.23848	0.79956
0.57576	0.23198	0.77311
0.60606	0.22534	0.74612
0.63636	0.21858	0.71873
0.66667	0.21172	0.69105
0.69697	0.20477	0.6632
0.72727	0.19776	0.63529
0.75758	0.19071	0.60743
0.78788	0.18363	0.57971
0.81818	0.17654	0.55223
0.84848	0.16946	0.52509
0.87879	0.16241	0.49836
0.90909	0.15541	0.47212
0.93939	0.14847	0.44643
0.9697	0.14162	0.42137
1	0.13486	0.39698
1.0303	0.12821	0.37331
1.0606	0.12169	0.35041
1.0909	0.1153	0.32831
1.1212	0.10907	0.30703
1.1515	0.103	0.28661
1.1818	0.097102	0.26706
1.2121	0.091382	0.24838
1.2424	0.08585	0.23058
1.2727	0.080512	0.21367
1.303	0.075372	0.19763
1.3333	0.070436	0.18246
1.3636	0.065706	0.16814
1.3939	0.061183	0.15467
1.4242	0.056869	0.14201
1.4545	0.052763	0.13015
1.4848	0.048865	0.11906
1.5152	0.045171	0.10872
1.5455	0.04168	0.099089
1.5758	0.038388	0.090148
1.6061	0.03529	0.081863
1.6364	0.032381	0.074203
1.6667	0.029657	0.067136
1.697	0.027111	0.060631
1.7273	0.024737	0.054656
1.7576	0.022527	0.049179
1.7879	0.020477	0.04417
1.8182	0.018577	0.039598
1.8485	0.016822	0.035434
1.8788	0.015203	0.03165
1.9091	0.013714	0.028218
1.9394	0.012347	0.025112
1.9697	0.011094	0.022307
2	0.0099499	0.019779
2.0303	0.0089062	0.017505
2.0606	0.0079565	0.015464
2.0909	0.0070943	0.013636
2.1212	0.0063132	0.012002
2.1515	0.0056072	0.010545
2.1818	0.0049704	0.0092472
2.2121	0.0043973	0.0080945
2.2424	0.0038827	0.0070724
2.2727	0.0034217	0.006168
2.303	0.0030094	0.0053695
2.3333	0.0026417	0.0046657
2.3636	0.0023143	0.0040467
2.3939	0.0020235	0.0035034
2.4242	0.0017658	0.0030275
2.4545	0.0015379	0.0026114
2.4848	0.0013368	0.0022484
2.5152	0.0011597	0.0019323
2.5455	0.0010041	0.0016576
2.5758	0.0008676	0.0014193
2.6061	0.00074822	0.0012131
2.6364	0.000644	0.0010349
2.6667	0.0005532	0.00088127
2.697	0.00047428	0.00074907
2.7273	0.00040581	0.00063554
2.7576	0.00034654	0.00053822
2.7879	0.00029535	0.00045497
2.8182	0.00025123	0.00038389
2.8485	0.00021327	0.00032332
2.8788	0.0001807	0.0002718
2.9091	0.0001528	0.00022808
2.9394	0.00012895	0.00019104
2.9697	0.00010861	0.00015972
3	9.1305e-05	0.00013329


==> gamma3.dat <==
0	0.27436	1
0.030303	0.27355	0.99185
0.060606	0.27256	0.97959
0.090909	0.27141	0.96522
0.12121	0.27008	0.94938
0.15152	0.26859	0.93244
0.18182	0.26693	0.91466
0.21212	0.26511	0.89623
0.24242	0.26313	0.8773
0.27273	0.26099	0.85799
0.30303	0.25869	0.83839
0.33333	0.25625	0.8186
0.36364	0.25366	0.79869
0.39394	0.25093	0.77873
0.42424	0.24806	0.75876
0.45455	0.24506	0.73884
0.48485	0.24194	0.71902
0.51515	0.23869	0.69714
0.54545	0.23534	0.67347
0.57576	0.23187	0.65031
0.60606	0.22831	0.62765
0.63636	0.22465	0.60551
0.66667	0.2209	0.58388
0.69697	0.21707	0.56278
0.72727	0.21317	0.54221
0.75758	0.2092	0.52216
0.78788	0.20517	0.50264
0.81818	0.20108	0.48365
0.84848	0.19695	0.46518
0.87879	0.19278	0.44724
0.90909	0.18857	0.42982
0.93939	0.18434	0.41291
0.9697	0.18009	0.39652
1	0.17583	0.38063
1.0303	0.17156	0.36524
1.0606	0.16728	0.35035
1.0909	0.16302	0.33594
1.1212	0.15876	0.322
1.1515	0.15452	0.30854
1.1818	0.1503	0.29554
1.2121	0.14611	0.28298
1.2424	0.14195	0.27087
1.2727	0.13783	0.25919
1.303	0.13375	0.24793
1.3333	0.12972	0.23709
1.3636	0.12573	0.22664
1.3939	0.12179	0.21659
1.4242	0.11792	0.20692
1.4545	0.1141	0.19762
1.4848	0.11034	0.18868
1.5152	0.10665	0.18009
1.5455	0.10303	0.17184
1.5758	0.099473	0.16391
1.6061	0.09599	0.15631
1.6364	0.092581	0.14902
1.6667	0.089246	0.14203
1.697	0.085986	0.13533
1.7273	0.082804	0.12891
1.7576	0.079699	0.12275
1.7879	0.076672	0.11687
1.8182	0.073724	0.11123
1.8485	0.070855	0.10584
1.8788	0.068064	0.10068
1.9091	0.065353	0.095746
1.9394	0.06272	0.091032
1.9697	0.060165	0.086528
2	0.057688	0.082226
2.0303	0.055288	0.078118
2.0606	0.052964	0.074197
2.0909	0.050715	0.070455
2.1212	0.04854	0.066886
2.1515	0.046439	0.063482
2.1818	0.04441	0.060237
2.2121	0.042452	0.057144
2.2424	0.040563	0.054197
2.2727	0.038743	0.05139
2.303	0.036989	0.048717
2.3333	0.035301	0.046173
2.3636	0.033676	0.043751
2.3939	0.032114	0.041447
2.4242	0.030612	0.039256
2.4545	0.02917	0.037172
2.4848	0.027785	0.035191
2.5152	0.026456	0.033308
2.5455	0.025182	0.031519
2.5758	0.02396	0.02982
2.6061	0.02279	0.028206
2.6364	0.021669	0.026674
2.6667	0.020596	0.02522
2.697	0.01957	0.02384
2.7273	0.018588	0.022531
2.7576	0.01765	0.021289
2.7879	0.016754	0.020112
2.8182	0.015898	0.018996
2.8485	0.015081	0.017938
2.8788	0.014301	0.016936
2.9091	0.013558	0.015986
2.9394	0.012849	0.015087
2.9697	0.012174	0.014236
3	0.01153	0.01343


==> lowrank.dat <==
1	0.21632	0.32932	0.21651	0.21662
2	0.078258	0.20788	0.078518	0.074878
3	0.03163	0.14605	0.030746	0.028197
4	0.010814	0.10845	0.0099696	0.0087145
5	0.0038755	0.083438	0.0033549	0.0027998
6	0.0011455	0.065829	0.00091536	0.00079599
7	0.0003899	0.052935	0.00030476	0.00026907
8	0.00014714	0.043214	0.00011027	9.2281e-05
9	4.944e-05	0.035716	3.4262e-05	2.7931e-05
10	1.6863e-05	0.029825	1.1156e-05	9.2588e-06
11	5.2809e-06	0.025126	3.1868e-06	2.8889e-06
12	1.7797e-06	0.02133	9.1668e-07	8.0476e-07
13	5.9355e-07	0.018229	2.4579e-07	2.1523e-07
14	3.2217e-07	0.015671	7.5254e-08	6.7054e-08
15	1.7915e-07	0.013544	2.463e-08	2.0335e-08
16	8.2219e-08	0.011762	1.9093e-08	5.2789e-09
17	3.8936e-08	0.010259	1.3756e-08	1.4966e-09
18	2.0136e-08	0.0089833	1.2006e-08	3.6983e-10
19	1.0955e-08	0.007895	1.2447e-08	9.9694e-11
20	4.9714e-09	0.006962	1.2082e-08	2.6912e-11
21	3.3144e-09	0.0061583	1.0742e-08	6.5796e-12
22	1.6433e-09	0.0054631	1.2362e-08	1.8366e-12
23	8.2173e-10	0.0048595	1.1354e-08	4.4216e-13
24	4.1763e-10	0.0043334	1.0093e-08	1.0101e-13
25	4.1763e-10	0.0038735	9.9842e-09	2.5457e-14
26	4.1763e-10	0.00347	9.7541e-09	6.9221e-15
27	4.1763e-10	0.0031152	9.8192e-09	6.9221e-15
28	4.1763e-10	0.0028021	9.6199e-09	6.9221e-15
29	4.1763e-10	0.0025253	1.0452e-08	6.9221e-15
30	4.1763e-10	0.0022798	1.0622e-08	6.9221e-15
31	4.1763e-10	0.0020617	9.2954e-09	6.9221e-15
32	4.1763e-10	0.0018674	1.0479e-08	6.9221e-15
33	4.1763e-10	0.0016941	9.3503e-09	6.9221e-15
34	4.1763e-10	0.0015391	9.1547e-09	6.9221e-15
35	4.1763e-10	0.0014002	1.194e-08	6.9221e-15
36	4.1763e-10	0.0012756	1.0406e-08	6.9221e-15
37	4.1763e-10	0.0011636	1.0539e-08	6.9221e-15
38	4.1763e-10	0.0010627	8.9646e-09	6.9221e-15
39	4.1763e-10	0.00097171	9.6672e-09	6.9221e-15
40	4.1763e-10	0.00088953	1.1157e-08	6.9221e-15

